LLMs Think with DAGs: Probing the Latent Graph Structure of Reasoning

Large language models often externalize reasoning as linear chains, but many reasoning problems can be more naturally modeled as directed acyclic graphs (DAGs), where intermediate conclusions branch, merge, and are reused. Whether such graph structure is reflected in model internals remains unclear. We introduce Reasoning DAG Probing to answer this question. We formalize each premise, intermediate conclusion, and final answer as a DAG node, and train lightweight probes to predict node depth, pairwise distance, and adjacency from LLM hidden states. Across logical, mathematical, and code reasoning benchmarks, we find that DAG structure is meaningfully encoded in LLM representations: it peaks in intermediate layers, with later layers preferentially recover deeper nodes and longer-range reasoning dependencies, and becomes stronger with model scale. DAG structure also progressively emerges during autoregressive generation in ways that anticipate answer correctness, while steering activations toward the ground-truth DAG structure can convert some originally incorrect generations into correct ones. These results suggest that LLM reasoning is not purely sequential, but reflects measurable latent graph structure.

==> data/depth_binned_mae_qwen14b.csv <==
layer,depth_bin,mae
0,0,0.07927699
1,0,0.28199881
2,0,0.41816345
3,0,0.63087267
4,0,0.83079606
5,0,1.21289086
6,0,1.15472209
7,0,1.04827428
8,0,1.66429460
9,0,1.86633086
10,0,1.53886473
11,0,1.77259827
12,0,1.78472161
13,0,1.75573719
14,0,1.58802867
15,0,1.93842685
16,0,2.02641296
17,0,2.23769403
18,0,2.03642702
19,0,2.34396124
20,0,2.61908031
21,0,2.52442718
22,0,2.64107466
23,0,2.76042676
24,0,2.71742225
25,0,3.10858345
26,0,3.29813242
27,0,3.44967079
28,0,3.30145478
29,0,3.55395651
30,0,3.88760161
31,0,4.22349167
32,0,3.72650218
33,0,3.93377948
34,0,3.28607106
35,0,3.90687513
36,0,4.03537226
37,0,4.59071255
38,0,8.53656387
39,0,4.32817841
40,0,2.62917900
0,1,0.91778952
1,1,0.71925223
2,1,0.53922230
3,1,0.31067938
4,1,0.16679960
5,1,0.41527706
6,1,0.64915854
7,1,0.56024218
8,1,1.17388952
9,1,1.34097099
10,1,1.09457219
11,1,1.34258306
12,1,1.37721372
13,1,1.80510128
14,1,1.58393824
15,1,2.11679029
16,1,2.26793218
17,1,2.57983708
18,1,2.44829202
19,1,2.89680576
20,1,3.26894689
21,1,3.35760260
22,1,3.46203637
23,1,3.79598594
24,1,3.76677752
25,1,4.39032984
26,1,4.76395559
27,1,4.77076578
28,1,4.69135427
29,1,4.90781212
30,1,5.51916170
31,1,5.55525303
32,1,5.15008640
33,1,5.44183874
34,1,4.67429638
35,1,5.49193668
36,1,5.48376894
37,1,5.92010212
38,1,9.92418861
39,1,5.76585340
40,1,3.61173201
0,2,1.91502428
1,2,1.70992947
2,2,1.52399063
3,2,1.29250002
4,2,1.01369345
5,2,0.60454482
6,2,0.41698954
7,2,0.50254959
8,2,0.31941563
9,2,0.39471266
10,2,0.31790078
11,2,0.42450508
12,2,0.45898959
13,2,0.87916112
14,2,0.67741072
15,2,1.17388403
16,2,1.34219468
17,2,1.66641223
18,2,1.55414355
19,2,2.10170174
20,2,2.54237151
21,2,2.64847541
22,2,2.86057401
23,2,3.24501538
24,2,3.20417047
25,2,3.90342808
26,2,4.32124281
27,2,4.28870726
28,2,4.17408228
29,2,4.35582113
30,2,5.03606033
31,2,5.02905273
32,2,4.61617708
33,2,4.92717791
34,2,4.16532421
35,2,5.02065992
36,2,4.94790030
37,2,5.32629776
38,2,9.35887051
39,2,5.22891665
40,2,2.90393901
0,3,2.91134429
1,3,2.70936322
2,3,2.51481891
3,3,2.27551532
4,3,1.99090266
5,3,1.54864526
6,3,1.29574561
7,3,1.39873314
8,3,0.76511216
9,3,0.62145758
10,3,0.83571392
11,3,0.60614151
12,3,0.57038450
13,3,0.38063625
14,3,0.42158690
15,3,0.48173690
16,3,0.58075505
17,3,0.85619956
18,3,0.76547176
19,3,1.31967556
20,3,1.77617645
21,3,1.88454044
22,3,2.12405419
23,3,2.54066133
24,3,2.46841621
25,3,3.18050814
26,3,3.62891388
27,3,3.58578038
28,3,3.47688270
29,3,3.65165782
30,3,4.35848713
31,3,4.31704998
32,3,3.89477253
33,3,4.19377184
34,3,3.45820189
35,3,4.29357100
36,3,4.20495653
37,3,4.59142923
38,3,8.62766075
39,3,4.50871897
40,3,2.12210631
0,4,3.91193581
1,4,3.70970607
2,4,3.50510716
3,4,3.26412845
4,4,2.96056247
5,4,2.50148010
6,4,2.24492264
7,4,2.34467292
8,4,1.69586456
9,4,1.54487908
10,4,1.76454663
11,4,1.50202882
12,4,1.45675278
13,4,0.96802109
14,4,1.19213021
15,4,0.67156690
16,4,0.56179035
17,4,0.42929387
18,4,0.44998622
19,4,0.62290043
20,4,0.98202789
21,4,1.08679926
22,4,1.33549821
23,4,1.74942648
24,4,1.67686594
25,4,2.38546038
26,4,2.84913778
27,4,2.78825021
28,4,2.66595149
29,4,2.82002139
30,4,3.56472611
31,4,3.49201679
32,4,3.07552075
33,4,3.39281654
34,4,2.63278079
35,4,3.51473045
36,4,3.38392448
37,4,3.75235224
38,4,7.80199623
39,4,3.66692686
40,4,1.27195156
0,5,4.81773949
1,5,4.59221697
2,5,4.36219740
3,5,4.10022068
4,5,3.72872305
5,5,3.17226100
6,5,2.86450171
7,5,2.95062232
8,5,2.27268076
9,5,2.15314722
10,5,2.26027942
11,5,1.99310780
12,5,1.94652939
13,5,1.33013439
14,5,1.58049726
15,5,1.00325584
16,5,0.82057327
17,5,0.61676043
18,5,0.65828949
19,5,0.70559400
20,5,0.95682931
21,5,1.07985544
22,5,1.24227822
23,5,1.72025394
24,5,1.63081586
25,5,2.35896707
26,5,2.87698746
27,5,2.73667264
28,5,2.57138324
29,5,2.70634174
30,5,3.50282574
31,5,3.33841825
32,5,2.94155359
33,5,3.24741435
34,5,2.52622461
35,5,3.44511366
36,5,3.26640153
37,5,3.53953552
38,5,7.63716364
39,5,3.49748087
40,5,0.89647990


==> data/edge_depth_gap_ap_minmax_qwen14b.csv <==
layer,depth_gap,ap_minmax
0,1,0.00000000
1,1,0.12023424
2,1,0.17772797
3,1,0.17169393
4,1,0.19530628
5,1,0.23594013
6,1,0.21413899
7,1,0.22792821
8,1,0.26899916
9,1,0.26442456
10,1,0.34879022
11,1,0.34626823
12,1,0.29694437
13,1,0.48897281
14,1,0.49405872
15,1,0.57054900
16,1,0.68352227
17,1,0.74836208
18,1,0.80608455
19,1,0.84659151
20,1,0.90315265
21,1,0.91849594
22,1,0.94011312
23,1,0.95263878
24,1,0.95728963
25,1,0.98644315
26,1,1.00000000
27,1,0.99482328
28,1,0.99144008
29,1,0.98394796
30,1,0.99048476
31,1,0.97970608
32,1,0.96129904
33,1,0.93167715
34,1,0.92912750
35,1,0.91985713
36,1,0.89475169
37,1,0.89551436
38,1,0.87927915
39,1,0.87173866
40,1,0.84919854
0,2,0.00651865
1,2,0.00716176
2,2,0.03357448
3,2,0.06474702
4,2,0.00000000
5,2,0.05249215
6,2,0.02051291
7,2,0.07059503
8,2,0.06358457
9,2,0.05557942
10,2,0.11243414
11,2,0.14282219
12,2,0.15157360
13,2,0.35321817
14,2,0.37263082
15,2,0.33311468
16,2,0.39050712
17,2,0.51508343
18,2,0.62253753
19,2,0.75979847
20,2,0.86595955
21,2,0.89819064
22,2,0.93252969
23,2,0.97877803
24,2,0.91721707
25,2,0.94813785
26,2,1.00000000
27,2,0.91724818
28,2,0.74891660
29,2,0.62586000
30,2,0.60036139
31,2,0.57719928
32,2,0.59163035
33,2,0.49196225
34,2,0.34447788
35,2,0.28941243
36,2,0.28782217
37,2,0.32601539
38,2,0.26998505
39,2,0.29456505
40,2,0.37285301
0,3,0.01745518
1,3,0.07335030
2,3,0.02381334
3,3,0.04416413
4,3,0.00000000
5,3,0.03962475
6,3,0.02236187
7,3,0.06392413
8,3,0.05707747
9,3,0.00854414
10,3,0.03137443
11,3,0.06706801
12,3,0.02430403
13,3,0.19733272
14,3,0.26314180
15,3,0.24496825
16,3,0.26972768
17,3,0.32670025
18,3,0.42333230
19,3,0.63339088
20,3,0.78076276
21,3,0.87943130
22,3,0.85926365
23,3,0.85194654
24,3,0.91629048
25,3,1.00000000
26,3,0.87537744
27,3,0.80321059
28,3,0.64635009
29,3,0.52545746
30,3,0.47647551
31,3,0.42261348
32,3,0.33670738
33,3,0.35091292
34,3,0.36517075
35,3,0.39920898
36,3,0.25673664
37,3,0.30585297
38,3,0.40490304
39,3,0.32849370
40,3,0.24145573
0,4,0.04527986
1,4,0.01296020
2,4,0.00000000
3,4,0.02506557
4,4,0.01532890
5,4,0.06603670
6,4,0.06620748
7,4,0.01411126
8,4,0.04239614
9,4,0.05035490
10,4,0.00183011
11,4,0.07753819
12,4,0.05645781
13,4,0.24422026
14,4,0.26743819
15,4,0.26813611
16,4,0.41337304
17,4,0.35990011
18,4,0.47497174
19,4,0.62533320
20,4,0.69790153
21,4,0.75568364
22,4,0.74575374
23,4,0.95426547
24,4,1.00000000
25,4,0.88045063
26,4,0.92886416
27,4,0.81301666
28,4,0.75984429
29,4,0.57439517
30,4,0.66285298
31,4,0.49234567
32,4,0.48865697
33,4,0.47898077
34,4,0.37897800
35,4,0.28145631
36,4,0.13938955
37,4,0.20738581
38,4,0.04519439
39,4,0.18975416
40,4,0.19579478
0,5,0.09796634
1,5,0.00504441
2,5,0.02353717
3,5,0.03264135
4,5,0.01359435
5,5,0.03047547
6,5,0.02318904
7,5,0.02212765
8,5,0.02512055
9,5,0.01396953
10,5,0.00000000
11,5,0.04131983
12,5,0.00755550
13,5,0.16341223
14,5,0.17066504
15,5,0.19502592
16,5,0.30654273
17,5,0.39346617
18,5,0.46443065
19,5,0.53314683
20,5,0.58287870
21,5,0.66988009
22,5,0.89237912
23,5,0.73188150
24,5,0.97379264
25,5,0.90830735
26,5,1.00000000
27,5,0.98425444
28,5,0.81560004
29,5,0.60452654
30,5,0.54502735
31,5,0.24647029
32,5,0.37724905
33,5,0.16058002
34,5,0.18129735
35,5,0.22095158
36,5,0.29970388
37,5,0.11017327
38,5,0.14363582
39,5,0.18932865
40,5,0.17378682


==> data/probe_reconstruct_layerwise_qwen14b_wide.csv <==
layer,depth_spearman,depth_spearman_low,depth_spearman_high,dist_spearman,dist_spearman_low,dist_spearman_high,adj_f1,adj_f1_low,adj_f1_high
0,0.047545888243795645,0.03283076555230525,0.06226101093528604,0.12723172223271823,0.11804567563564948,0.13641776882978698,0.4554257390478085,0.4482139724548639,0.46263750564075307
1,0.2469412454876008,0.23258093350900774,0.2613015574661939,0.20618900748391852,0.1955935130730524,0.21678450189478465,0.5321688686142654,0.5270822768461138,0.537255460382417
2,0.5674933610758246,0.5572868454699854,0.5776998766816638,0.26829071345483635,0.2581240410863232,0.2784573858233495,0.5345086407192374,0.5294792504030059,0.5395380310354689
3,0.5825270643919133,0.5724590300006226,0.5925950987832039,0.29193917514587525,0.2817960476977279,0.3020823025940226,0.5474144814239301,0.5425486613910381,0.5522803014568222
4,0.6187158292907843,0.6091903198730045,0.628241338708564,0.3506167533452604,0.34144855370712207,0.3597849529833987,0.5513350503494157,0.5464781450691454,0.5561919556296859
5,0.652056704789517,0.6426240493749806,0.6614893602040535,0.4124688258025029,0.4044828021009288,0.42045484950407697,0.5610368554510635,0.556426894538596,0.5656468163635311
6,0.7166573420880314,0.7085975729104724,0.7247171112655905,0.4440186322480286,0.4364142977720186,0.4516229667240386,0.5610671699471643,0.5564525075030313,0.5656818323912973
7,0.7167132533064775,0.7087752742017341,0.7246512324112209,0.44711727129312223,0.43947394260938466,0.4547605999768598,0.5667641146534919,0.5621593633218296,0.5713688659851541
8,0.724267346616963,0.7165917718055138,0.7319429214284122,0.445039923291023,0.4373607936911223,0.4527190528909237,0.56807390152752,0.5634849979920321,0.5726628050630079
9,0.7287284340830483,0.7210466645265093,0.7364102036395873,0.45026261792032096,0.44271303484712043,0.4578122009935215,0.5608635117981127,0.5562872517238264,0.5654397718723989
10,0.7383321538259229,0.7309039765955208,0.745760331056325,0.460027568178392,0.4524156777086881,0.4676394586480959,0.5686362898090914,0.564132086900456,0.5731404927177268
11,0.7390550913919245,0.7317631514485908,0.7463470313352581,0.47396241479714757,0.4665512702899959,0.48137355930429926,0.58032190408173,0.576125972060047,0.584517836103413
12,0.7425711598854483,0.7352663150404954,0.7498760047304012,0.470868759084793,0.46333457931773325,0.4784029388518527,0.5767575725045532,0.5723914241183891,0.5811237208907173
13,0.7756584795840805,0.7691048820710885,0.7822120770970725,0.49938895936140165,0.4921047885445383,0.506673130178265,0.5892790827401894,0.5852069351322555,0.5933512303481232
14,0.7763391469554803,0.7698352197141338,0.7828430741968269,0.49561123388888206,0.4882634585091225,0.5029590092686416,0.585685764864459,0.5814231587469735,0.5899483709819445
15,0.7799579031955058,0.7735943176873407,0.786321488703671,0.5119079311111501,0.5049027532535222,0.518913108968778,0.5801848118011367,0.5754807835689496,0.5848888400333238
16,0.7858086655140197,0.7794968732752469,0.7921204577527926,0.5211308400349902,0.5142350195592574,0.528026660510723,0.5960630856338254,0.5916659358531946,0.6004602354144561
17,0.7975565751712235,0.7914244415676206,0.8036887087748263,0.5429069898657143,0.5362286322960393,0.5495853474353892,0.5960471010613869,0.5915851897689033,0.6005090123538706
18,0.8032263280396372,0.7971219420248316,0.8093307140544429,0.5424401683784675,0.5356752340101409,0.5492051027467941,0.6027340649879029,0.5984334661647327,0.6070346638110732
19,0.8374428994400622,0.8317150011574971,0.8431707977226274,0.6162583337391406,0.6102376763183124,0.6222789911599689,0.6476614734165553,0.6432936089812021,0.6520293378519085
20,0.8703330284267444,0.8650508103687706,0.8756152464847182,0.6603262415000977,0.6543176462125818,0.6663348367876135,0.666858037975779,0.6624317546182867,0.6712843213332713
21,0.8721632751875196,0.8669559675651708,0.8773705828098683,0.6572904098773993,0.6511646074657808,0.6634162122890178,0.6577127764658345,0.6531469103296648,0.6622786426020042
22,0.8853955308682523,0.880436237059284,0.8903548246772206,0.674532771434801,0.6686019897085749,0.680463553161027,0.6604868332051489,0.6558118011390677,0.6651618652712301
23,0.8901334908640056,0.8853446432480239,0.8949223384799874,0.6797792734062457,0.6738141504559456,0.6857443963565457,0.667827525491704,0.663272956787585,0.672382094195823
24,0.8941731819882739,0.8895003723171551,0.8988459916593927,0.6868948724839634,0.6809932964103025,0.6927964485576243,0.6673701055079628,0.6627029193786842,0.6720372916372415
25,0.9052913671394859,0.9009773727263362,0.9096053615526356,0.7007554539681836,0.6951615846107283,0.7063493233256389,0.6682692716414853,0.6635428976003269,0.6729956456826437
26,0.9019101432058625,0.8974253840376353,0.9063949023740897,0.6960020727388508,0.6903338836189231,0.7016702618587786,0.6674860410799203,0.6628688007223323,0.6721032814375082
27,0.9037444684428715,0.8992558043967177,0.9082331324890253,0.6991845952342772,0.6936854838780413,0.7046837065905132,0.6669285822716797,0.6625483989378294,0.6713087656055301
28,0.9025682895051574,0.8982512925435341,0.9068852864667808,0.6864171314889977,0.6807997630893264,0.692034499888669,0.656766925499993,0.6521976132264462,0.6613362377735399
29,0.9002058713259955,0.8956417510079893,0.9047699916440017,0.6833691990133249,0.6780016350712257,0.6887367629554242,0.6576861017702622,0.6532062823970735,0.662165921143451
30,0.8941362501207517,0.8894412203908316,0.8988312798506718,0.6773142697803453,0.6717355373361182,0.6828930022245723,0.6516514167008584,0.647199451712714,0.6561033816890027
31,0.897522987923703,0.8929770515574956,0.9020689242899104,0.6733138963450477,0.6677889460521705,0.6788388466379248,0.6520382796695678,0.6475051330347157,0.65657142630442
32,0.8927715506560905,0.8882661286656158,0.8972769726465651,0.6654887175452822,0.6598434442588328,0.6711339908317315,0.6438568496388315,0.6395056822239812,0.6482080170536818
33,0.8924395671021356,0.8877090473841192,0.897170086820152,0.6613973039559008,0.6557237473805893,0.6670708605312123,0.6409242503166136,0.6365699559072809,0.6452785447259463
34,0.8914563768428803,0.8869127209511264,0.8960000327346341,0.6629420265372667,0.6573469350672008,0.6685371180073327,0.6329836862890194,0.6284881652758868,0.6374792073021519
35,0.8896074715318516,0.8848893039385315,0.8943256391251717,0.6485645024887525,0.6428097101522872,0.6543192948252179,0.6331215112686732,0.6286364207662244,0.637606601771122
36,0.8859513739946968,0.88118525059793,0.8907174973914637,0.6432613464519072,0.6375079068497781,0.6490147860540364,0.6215787779482675,0.617127258903688,0.6260302969928471
37,0.8870860667188394,0.8822973952210408,0.891874738216638,0.6414776734349563,0.6357538654325033,0.6472014814374093,0.6228973195948595,0.6184804054128397,0.6273142337768793
38,0.88542653213139,0.8804485430347188,0.8904045212280612,0.6359068210700215,0.6299717097363863,0.6418419324036567,0.6209926941915813,0.6164997603065246,0.625485628076638
39,0.8797903785653046,0.8747662362044937,0.8848145209261156,0.62715953961191,0.6212874764556158,0.6330316027682041,0.6111158745946275,0.6065264977082506,0.6157052514810043
40,0.8791948931203553,0.874138939268903,0.8842508469718076,0.6415991666709584,0.6360229690653659,0.6471753642765509,0.6224838678862389,0.6182180882584561,0.6267496475140216


==> data/probe_reconstruct_threshold_grid.csv <==
dist_threshold,edge_threshold,dag_f1,edge_f1,dag_precision,dag_recall,micro_edge_f1,best_layer
0.0,0.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.0,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.0,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.0,0.6097984313964844,0.6097984313964844,0.6718142032623291,0.5666066408157349,0.5978051424026489,25
1.25,0.0,0.6133560538291931,0.6133560538291931,0.6610459089279175,0.5844177603721619,0.6001793742179871,25
1.5,0.0,0.6151919364929199,0.6151919364929199,0.6319036483764648,0.6181065440177917,0.6002306938171387,25
1.75,0.0,0.612448513507843,0.612448513507843,0.5853238701820374,0.6671622395515442,0.5941275358200073,25
2.0,0.0,0.606147289276123,0.606147289276123,0.5373749732971191,0.7241264581680298,0.5865733623504639,25
2.25,0.0,0.5904262661933899,0.5904262661933899,0.49205106496810913,0.7696965932846069,0.5714285969734192,25
2.5,0.0,0.5739313960075378,0.5739313960075378,0.4554675221443176,0.8094101548194885,0.5552468299865723,25
2.75,0.0,0.557895839214325,0.557895839214325,0.4263646602630615,0.840599536895752,0.54011470079422,25
3.0,0.0,0.5436796545982361,0.5436796545982361,0.4042840600013733,0.86350417137146,0.5277002453804016,25
3.25,0.0,0.5314124226570129,0.5314124226570129,0.3882405757904053,0.8751251697540283,0.5165913701057434,25
3.5,0.0,0.5210673809051514,0.5210673809051514,0.3760458827018738,0.8818820714950562,0.5072663426399231,25
3.75,0.0,0.514578640460968,0.514578640460968,0.36818739771842957,0.8875736594200134,0.5012645125389099,25
4.0,0.0,0.5102444887161255,0.5102444887161255,0.36316511034965515,0.8921266794204712,0.4969910681247711,25
4.25,0.0,0.5063774585723877,0.5063774585723877,0.3585478365421295,0.8965960144996643,0.4932959973812103,25
4.5,0.0,0.5035511255264282,0.5035511255264282,0.35525986552238464,0.9002448916435242,0.49017632007598877,25
4.75,0.0,0.5007839202880859,0.5007839202880859,0.3519073724746704,0.9034207463264465,0.48768308758735657,25
5.0,0.0,0.4979088306427002,0.4979088306427002,0.3486586809158325,0.9055647850036621,0.4851963520050049,25
0.0,0.05,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.05,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.05,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.05,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.05,0.6097984313964844,0.6097984313964844,0.6718142032623291,0.5666066408157349,0.5978051424026489,25
1.25,0.05,0.6133560538291931,0.6133560538291931,0.6610459089279175,0.5844177603721619,0.6001793742179871,25
1.5,0.05,0.6151919364929199,0.6151919364929199,0.6319036483764648,0.6181065440177917,0.6002306938171387,25
1.75,0.05,0.612448513507843,0.612448513507843,0.5853238701820374,0.6671622395515442,0.5941275358200073,25
2.0,0.05,0.6062563061714172,0.6062563061714172,0.5375021696090698,0.7241264581680298,0.5867600440979004,25
2.25,0.05,0.5907325744628906,0.5907325744628906,0.49243664741516113,0.7696965932846069,0.5718935132026672,25
2.5,0.05,0.5748074054718018,0.5748074054718018,0.45647871494293213,0.8092594742774963,0.5563587546348572,25
2.75,0.05,0.5600263476371765,0.5600263476371765,0.4288206994533539,0.8398397564888,0.5424833297729492,25
3.0,0.05,0.5474039316177368,0.5474039316177368,0.40839827060699463,0.8618904948234558,0.5317156910896301,25
3.25,0.05,0.5378924608230591,0.5378924608230591,0.39512956142425537,0.872785210609436,0.5232266783714294,25
3.5,0.05,0.5300173759460449,0.5300173759460449,0.3852978050708771,0.8789958953857422,0.51634281873703,25
3.75,0.05,0.525916337966919,0.525916337966919,0.3796120285987854,0.8842040300369263,0.5128572583198547,25
4.0,0.05,0.5235888957977295,0.5235888957977295,0.37641641497612,0.888332188129425,0.5108082890510559,25
4.25,0.05,0.5218695998191833,0.5218695998191833,0.37373271584510803,0.8926507830619812,0.5094447731971741,25
4.5,0.05,0.5209113955497742,0.5209113955497742,0.3721036911010742,0.8959731459617615,0.5084701180458069,25
4.75,0.05,0.5198798179626465,0.5198798179626465,0.3703293800354004,0.8991490006446838,0.5077070593833923,25
5.0,0.05,0.5186883211135864,0.5186883211135864,0.3686012923717499,0.9012930393218994,0.5068285465240479,25
0.0,0.1,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.1,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.1,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.1,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.1,0.6097984313964844,0.6097984313964844,0.6718142032623291,0.5666066408157349,0.5978051424026489,25
1.25,0.1,0.6133560538291931,0.6133560538291931,0.6610459089279175,0.5844177603721619,0.6001793742179871,25
1.5,0.1,0.6151919364929199,0.6151919364929199,0.6319036483764648,0.6181065440177917,0.6002306938171387,25
1.75,0.1,0.6125036478042603,0.6125036478042603,0.5854048728942871,0.6671622395515442,0.5942110419273376,25
2.0,0.1,0.6069890260696411,0.6069890260696411,0.5387333035469055,0.7237748503684998,0.5877025127410889,25
2.25,0.1,0.5922861099243164,0.5922861099243164,0.4946978688240051,0.7688074707984924,0.573947548866272,25
2.5,0.1,0.5779992341995239,0.5779992341995239,0.4605732560157776,0.8076106309890747,0.560267984867096,25
2.75,0.1,0.5654779672622681,0.5654779672622681,0.4352961480617523,0.8372800946235657,0.5491653084754944,25
3.0,0.1,0.5558441877365112,0.5558441877365112,0.41811296343803406,0.857759416103363,0.5410236120223999,25
3.25,0.1,0.5490798354148865,0.5490798354148865,0.4076486825942993,0.8679801821708679,0.534839391708374,25
3.5,0.1,0.5434681177139282,0.5434681177139282,0.3998764157295227,0.8740736842155457,0.530095636844635,25
3.75,0.1,0.5413243770599365,0.5413243770599365,0.3962709605693817,0.8788422346115112,0.5283054113388062,25
4.0,0.1,0.5401564836502075,0.5401564836502075,0.3942851126194,0.8824254274368286,0.5273407101631165,25
4.25,0.1,0.539487898349762,0.539487898349762,0.3926764726638794,0.8864760994911194,0.5268807411193848,25
4.5,0.1,0.5389652848243713,0.5389652848243713,0.39147457480430603,0.889622688293457,0.5263398289680481,25
4.75,0.1,0.538391649723053,0.538391649723053,0.39017394185066223,0.892681360244751,0.525928258895874,25
5.0,0.1,0.5376524329185486,0.5376524329185486,0.3888883888721466,0.8948253393173218,0.5254052877426147,25
0.0,0.15,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.15,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.15,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.15,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.15,0.6097984313964844,0.6097984313964844,0.6718142032623291,0.5666066408157349,0.5978051424026489,25
1.25,0.15,0.6133560538291931,0.6133560538291931,0.6610459089279175,0.5844177603721619,0.6001793742179871,25
1.5,0.15,0.6153275966644287,0.6153275966644287,0.6322250962257385,0.6179307103157043,0.6004000902175903,25
1.75,0.15,0.6128683090209961,0.6128683090209961,0.586005449295044,0.6668692231178284,0.5948494076728821,25
2.0,0.15,0.6080289483070374,0.6080289483070374,0.5402268171310425,0.7232352495193481,0.5891463160514832,25
2.25,0.15,0.5952391624450684,0.5952391624450684,0.4988529086112976,0.7673235535621643,0.5773645043373108,25
2.5,0.15,0.5832591652870178,0.5832591652870178,0.467473566532135,0.8046537041664124,0.566478431224823,25
2.75,0.15,0.5735906362533569,0.5735906362533569,0.44559645652770996,0.8327094316482544,0.5581153631210327,25
3.0,0.15,0.5666562914848328,0.5666562914848328,0.43135401606559753,0.8518781661987305,0.5525034070014954,25
3.25,0.15,0.5622113943099976,0.5622113943099976,0.4235514998435974,0.8610252737998962,0.5483473539352417,25
3.5,0.15,0.5586495995521545,0.5586495995521545,0.4179386496543884,0.8664364218711853,0.5454810857772827,25
3.75,0.15,0.5575457811355591,0.5575457811355591,0.415408194065094,0.8710542917251587,0.5445324778556824,25
4.0,0.15,0.5570285320281982,0.5570285320281982,0.414180725812912,0.8739844560623169,0.5441430807113647,25
4.25,0.15,0.5565134882926941,0.5565134882926941,0.4128461182117462,0.8772942423820496,0.5437580943107605,25
4.5,0.15,0.5562439560890198,0.5562439560890198,0.41192343831062317,0.8801770806312561,0.5434098839759827,25
4.75,0.15,0.5559777021408081,0.5559777021408081,0.41090938448905945,0.88323575258255,0.5432884097099304,25
5.0,0.15,0.5557827949523926,0.5557827949523926,0.41019031405448914,0.8853797912597656,0.5431911945343018,25
0.0,0.2,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.2,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.2,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.2,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.2,0.6097984313964844,0.6097984313964844,0.6718142032623291,0.5666066408157349,0.5978051424026489,25
1.25,0.2,0.6134068369865417,0.6134068369865417,0.6611345410346985,0.5844177603721619,0.600277304649353,25
1.5,0.2,0.6153071522712708,0.6153071522712708,0.6324562430381775,0.6175163388252258,0.6004928350448608,25
1.75,0.2,0.6136782169342041,0.6136782169342041,0.5873630046844482,0.6664547920227051,0.5958527326583862,25
2.0,0.2,0.6094145774841309,0.6094145774841309,0.5427606105804443,0.7216211557388306,0.5910670757293701,25
2.25,0.2,0.5986637473106384,0.5986637473106384,0.504409670829773,0.7639186978340149,0.5814825892448425,25
2.5,0.2,0.5888223052024841,0.5888223052024841,0.47584426403045654,0.7994195818901062,0.5726562738418579,25
2.75,0.2,0.5817323923110962,0.5817323923110962,0.45734915137290955,0.8249554634094238,0.5667662024497986,25
3.0,0.2,0.5772743225097656,0.5772743225097656,0.4461556077003479,0.842399537563324,0.563215434551239,25
3.25,0.2,0.5746955871582031,0.5746955871582031,0.44061025977134705,0.8505257368087769,0.5608449578285217,25
3.5,0.2,0.5724709630012512,0.5724709630012512,0.4366457462310791,0.8550096750259399,0.5590049624443054,25
3.75,0.2,0.5716462135314941,0.5716462135314941,0.43452519178390503,0.8588866591453552,0.5583358407020569,25
4.0,0.2,0.5715810060501099,0.5715810060501099,0.4337244927883148,0.8616849780082703,0.5584096908569336,25
4.25,0.2,0.5716232657432556,0.5716232657432556,0.43298888206481934,0.8648629188537598,0.5585315823554993,25
4.5,0.2,0.5716068744659424,0.5716068744659424,0.4323960542678833,0.8673020601272583,0.5584725737571716,25
4.75,0.2,0.5721654295921326,0.5721654295921326,0.4322269856929779,0.8703607320785522,0.5590875148773193,25
5.0,0.2,0.5723369121551514,0.5723369121551514,0.4319288730621338,0.8722673654556274,0.5592951774597168,25
0.0,0.25,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.25,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.25,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.25,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.25,0.6098835468292236,0.6098835468292236,0.6719879508018494,0.5666066408157349,0.5979053378105164,25
1.25,0.25,0.6136631369590759,0.6136631369590759,0.6615805625915527,0.5844177603721619,0.6006202101707458,25
1.5,0.25,0.6158460378646851,0.6158460378646851,0.6335175037384033,0.6172337532043457,0.601110577583313,25
1.75,0.25,0.6154652833938599,0.6154652833938599,0.5902662873268127,0.6660550832748413,0.5982567071914673,25
2.0,0.25,0.612397313117981,0.612397313117981,0.5475126504898071,0.7200158834457397,0.5947173833847046,25
2.25,0.25,0.6041795015335083,0.6041795015335083,0.5126349925994873,0.7611664533615112,0.5878443717956543,25
2.5,0.25,0.5962294936180115,0.5962294936180115,0.48736852407455444,0.7929151058197021,0.5809066891670227,25
2.75,0.25,0.5914282202720642,0.5914282202720642,0.47212284803390503,0.8157305121421814,0.5770964026451111,25
3.0,0.25,0.589837372303009,0.589837372303009,0.4643206000328064,0.8321700096130371,0.5762293338775635,25
3.25,0.25,0.5884724855422974,0.5884724855422974,0.4602649509906769,0.8392287492752075,0.5751127600669861,25
3.5,0.25,0.5869932174682617,0.5869932174682617,0.4571085572242737,0.8433171510696411,0.573836088180542,25
3.75,0.25,0.5866470336914062,0.5866470336914062,0.4557511806488037,0.8463234901428223,0.5736157894134521,25
4.0,0.25,0.5869719982147217,0.5869719982147217,0.4554397165775299,0.848707377910614,0.5740440487861633,25
4.25,0.25,0.5873121619224548,0.5873121619224548,0.45512402057647705,0.851485550403595,0.5744236707687378,25
4.5,0.25,0.5873602628707886,0.5873602628707886,0.45465198159217834,0.8534914255142212,0.5744160413742065,25
4.75,0.25,0.5879474878311157,0.5879474878311157,0.4545619785785675,0.856248676776886,0.575046718120575,25
5.0,0.25,0.5881446599960327,0.5881446599960327,0.45440009236335754,0.8576237559318542,0.5752643346786499,25
0.0,0.3,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.3,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.3,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.3,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.3,0.6098835468292236,0.6098835468292236,0.6719879508018494,0.5666066408157349,0.5979053378105164,25
1.25,0.3,0.6137484312057495,0.6137484312057495,0.6618964076042175,0.5842670798301697,0.6007511615753174,25
1.5,0.3,0.616212785243988,0.616212785243988,0.6343690156936646,0.6169323921203613,0.6015908718109131,25
1.75,0.3,0.6169373393058777,0.6169373393058777,0.5931872725486755,0.6647063493728638,0.6004704833030701,25
2.0,0.3,0.614697277545929,0.614697277545929,0.5521858930587769,0.7166022658348083,0.5980327725410461,25
2.25,0.3,0.6084442138671875,0.6084442138671875,0.5207086801528931,0.7553321123123169,0.5932297110557556,25
2.5,0.3,0.6031256914138794,0.6031256914138794,0.49969667196273804,0.7838169932365417,0.5887724757194519,25
2.75,0.3,0.6005558371543884,0.6005558371543884,0.4871436655521393,0.8050815463066101,0.5871621966362,25
3.0,0.3,0.6010554432868958,0.6010554432868958,0.48206013441085815,0.820300817489624,0.5882876515388489,25
3.25,0.3,0.6010367274284363,0.6010367274284363,0.4796970784664154,0.8267224431037903,0.588442862033844,25
3.5,0.3,0.6001827716827393,0.6001827716827393,0.4774169623851776,0.8300950527191162,0.5876548886299133,25
3.75,0.3,0.6002207398414612,0.6002207398414612,0.4765734374523163,0.8326241970062256,0.5878046154975891,25
4.0,0.3,0.6006662249565125,0.6006662249565125,0.47641509771347046,0.834725558757782,0.5883187055587769,25
4.25,0.3,0.6010923385620117,0.6010923385620117,0.4761643409729004,0.8373718857765198,0.5888175964355469,25
4.5,0.3,0.6009300947189331,0.6009300947189331,0.4756370484828949,0.8385992050170898,0.5886440277099609,25
4.75,0.3,0.6016695499420166,0.6016695499420166,0.4756595194339752,0.8413564562797546,0.5894588828086853,25
5.0,0.3,0.6019114255905151,0.6019114255905151,0.4756714105606079,0.8422480821609497,0.5897255539894104,25
0.0,0.35,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.35,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.35,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.35,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.35,0.609991729259491,0.609991729259491,0.6722077131271362,0.5666066408157349,0.5980055332183838,25
1.25,0.35,0.6137759685516357,0.6137759685516357,0.662097156047821,0.5840912461280823,0.6007840633392334,25
1.5,0.35,0.6168051362037659,0.6168051362037659,0.6363109350204468,0.6157193183898926,0.6023237705230713,25
1.75,0.35,0.6183897852897644,0.6183897852897644,0.5972015857696533,0.6620591878890991,0.6023681163787842,25
2.0,0.35,0.6175082921981812,0.6175082921981812,0.559051513671875,0.7112300395965576,0.6013150215148926,25
2.25,0.35,0.6137377023696899,0.6137377023696899,0.5319163799285889,0.7470197081565857,0.5986334681510925,25
2.5,0.35,0.6114296317100525,0.6114296317100525,0.5157567262649536,0.7723860144615173,0.5971552729606628,25
2.75,0.35,0.6117678880691528,0.6117678880691528,0.5072293281555176,0.7918841242790222,0.5982504487037659,25
3.0,0.35,0.6135129332542419,0.6135129332542419,0.5039844512939453,0.8055043816566467,0.6003585457801819,25
3.25,0.35,0.6143039464950562,0.6143039464950562,0.5028672814369202,0.8110930323600769,0.601275622844696,25
3.5,0.35,0.6139283776283264,0.6139283776283264,0.5013211369514465,0.813652753829956,0.6009271740913391,25
3.75,0.35,0.6143296957015991,0.6143296957015991,0.5010153651237488,0.8158742189407349,0.6014617085456848,25
4.0,0.35,0.6150059103965759,0.6150059103965759,0.5012171268463135,0.8176929950714111,0.6021897792816162,25
4.25,0.35,0.6150743961334229,0.6150743961334229,0.5008413195610046,0.8192175030708313,0.602276623249054,25
4.5,0.35,0.6150850057601929,0.6150850057601929,0.5005332827568054,0.820176899433136,0.6022850275039673,25
4.75,0.35,0.6159084439277649,0.6159084439277649,0.5006874799728394,0.8226662874221802,0.6031547784805298,25
5.0,0.35,0.6159545183181763,0.6159545183181763,0.5005922913551331,0.8230806589126587,0.6032214164733887,25
0.0,0.4,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.4,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.4,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.4,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.4,0.6100218892097473,0.6100218892097473,0.6722642183303833,0.5666066408157349,0.5980556607246399,25
1.25,0.4,0.613874614238739,0.613874614238739,0.6625056862831116,0.5838087201118469,0.6009481549263,25
1.5,0.4,0.6172933578491211,0.6172933578491211,0.637576162815094,0.6151542067527771,0.6030587553977966,25
1.75,0.4,0.6199764013290405,0.6199764013290405,0.6012200117111206,0.659842312335968,0.6044226288795471,25
2.0,0.4,0.6214419603347778,0.6214419603347778,0.5688203573226929,0.7047368288040161,0.6057945489883423,25
2.25,0.4,0.6191185116767883,0.6191185116767883,0.5452325940132141,0.7358943819999695,0.604836642742157,25
2.5,0.4,0.6184711456298828,0.6184711456298828,0.5322170257568359,0.7581384181976318,0.6048045754432678,25
2.75,0.4,0.6203101873397827,0.6203101873397827,0.5262859463691711,0.7751629948616028,0.6074236631393433,25
3.0,0.4,0.6225136518478394,0.6225136518478394,0.5243915319442749,0.7860753536224365,0.6098222136497498,25
3.25,0.4,0.623114824295044,0.623114824295044,0.5236037969589233,0.7897762060165405,0.6104277968406677,25
3.5,0.4,0.6230689883232117,0.6230689883232117,0.5225927829742432,0.79172682762146,0.6104230284690857,25
3.75,0.4,0.6238347887992859,0.6238347887992859,0.5227006673812866,0.7938311100006104,0.6113865971565247,25
4.0,0.4,0.6244815587997437,0.6244815587997437,0.5228505730628967,0.7955180406570435,0.6120890378952026,25
4.25,0.4,0.6246848702430725,0.6246848702430725,0.5226789116859436,0.7968198657035828,0.6123227477073669,25
4.5,0.4,0.6247444748878479,0.6247444748878479,0.5224596261978149,0.7976474165916443,0.6123809814453125,25
4.75,0.4,0.6256125569343567,0.6256125569343567,0.5227890610694885,0.799678385257721,0.6133174896240234,25
5.0,0.4,0.6257185339927673,0.6257185339927673,0.5227653384208679,0.8000928163528442,0.6134553551673889,25
0.0,0.45,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.45,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.45,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.45,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.45,0.6101775169372559,0.6101775169372559,0.6725906729698181,0.5666066408157349,0.5982060432434082,25
1.25,0.45,0.6144455075263977,0.6144455075263977,0.663715124130249,0.5836768746376038,0.6015222072601318,25
1.5,0.45,0.6189083456993103,0.6189083456993103,0.6418988704681396,0.6134446263313293,0.604731023311615,25
1.75,0.45,0.6226692199707031,0.6226692199707031,0.6086348295211792,0.6556002497673035,0.6073987483978271,25
2.0,0.45,0.6246044039726257,0.6246044039726257,0.579281210899353,0.6955745816230774,0.6094083786010742,25
2.25,0.45,0.622857391834259,0.622857391834259,0.5585210919380188,0.7217981815338135,0.6085061430931091,25
2.5,0.45,0.6240425109863281,0.6240425109863281,0.5489951968193054,0.7410116195678711,0.6102283596992493,25
2.75,0.45,0.6260080337524414,0.6260080337524414,0.5449682474136353,0.7537133693695068,0.6128500699996948,25
3.0,0.45,0.6280943155288696,0.6280943155288696,0.5439796447753906,0.7618463039398193,0.6150559186935425,25
3.25,0.45,0.6285102963447571,0.6285102963447571,0.5432366132736206,0.7645864486694336,0.6155580878257751,25
3.5,0.45,0.6285061836242676,0.6285061836242676,0.542400062084198,0.7661226987838745,0.615586519241333,25
3.75,0.45,0.6294270753860474,0.6294270753860474,0.542789101600647,0.7679778933525085,0.6166042685508728,25
4.0,0.45,0.6298328042030334,0.6298328042030334,0.5428330898284912,0.7691332101821899,0.6170637607574463,25
4.25,0.45,0.6300632953643799,0.6300632953643799,0.5427670478820801,0.7701273560523987,0.6173208951950073,25
4.5,0.45,0.6302170753479004,0.6302170753479004,0.5426469445228577,0.770823061466217,0.6174822449684143,25
4.75,0.45,0.6307993531227112,0.6307993531227112,0.54288250207901,0.7720147967338562,0.6180935502052307,25
5.0,0.45,0.6308004260063171,0.6308004260063171,0.5428217649459839,0.7721466422080994,0.6181026697158813,25
0.0,0.5,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.5,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.5,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.5,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.5,0.6103589534759521,0.6103589534759521,0.6729204058647156,0.5666066408157349,0.5984569191932678,25
1.25,0.5,0.6149739623069763,0.6149739623069763,0.66495281457901,0.5832771062850952,0.602164626121521,25
1.5,0.5,0.6190935373306274,0.6190935373306274,0.6449090838432312,0.609927237033844,0.6055031418800354,25
1.75,0.5,0.6249869465827942,0.6249869465827942,0.6169751882553101,0.6499006748199463,0.6104358434677124,25
2.0,0.5,0.6276732087135315,0.6276732087135315,0.5921229720115662,0.6838916540145874,0.6130964756011963,25
2.25,0.5,0.627234160900116,0.627234160900116,0.5759182572364807,0.7049502730369568,0.6132551431655884,25
2.5,0.5,0.6301085352897644,0.6301085352897644,0.5701121687889099,0.7210326194763184,0.6165674924850464,25
2.75,0.5,0.6326360702514648,0.6326360702514648,0.5680723190307617,0.7305254340171814,0.6195393204689026,25
3.0,0.5,0.6346169710159302,0.6346169710159302,0.5676855444908142,0.7366251945495605,0.6215700507164001,25
3.25,0.5,0.6351874470710754,0.6351874470710754,0.5674253106117249,0.73870849609375,0.6222338676452637,25
3.5,0.5,0.6350927352905273,0.6350927352905273,0.5667380094528198,0.7395289540290833,0.6221639513969421,25
3.75,0.5,0.6357065439224243,0.6357065439224243,0.567057192325592,0.740596354007721,0.6228047013282776,25
4.0,0.5,0.6359111666679382,0.6359111666679382,0.567098081111908,0.7411426305770874,0.6230431795120239,25
4.25,0.5,0.6361878514289856,0.6361878514289856,0.5671436786651611,0.7418542504310608,0.6233715415000916,25
4.5,0.5,0.6362618207931519,0.6362618207931519,0.5670543909072876,0.7422422766685486,0.6234378218650818,25
4.75,0.5,0.6364157199859619,0.6364157199859619,0.5671005845069885,0.742543637752533,0.6235771179199219,25
5.0,0.5,0.6364305019378662,0.6364305019378662,0.5670537352561951,0.7426754832267761,0.62358558177948,25
0.0,0.55,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.55,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.55,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.55,0.6088245511054993,0.6088245511054993,0.6746326088905334,0.5618853569030762,0.59748375415802,25
1.0,0.55,0.6102743148803711,0.6102743148803711,0.6731930375099182,0.5661495327949524,0.5984556078910828,25
1.25,0.55,0.6149561405181885,0.6149561405181885,0.666325569152832,0.5816734433174133,0.602302610874176,25
1.5,0.55,0.6197267174720764,0.6197267174720764,0.6492469310760498,0.6062017679214478,0.6064976453781128,25
1.75,0.55,0.6255877614021301,0.6255877614021301,0.6254906058311462,0.6407557129859924,0.6117434501647949,25
2.0,0.55,0.6291308403015137,0.6291308403015137,0.6071439981460571,0.6678327918052673,0.6155073642730713,25
2.25,0.55,0.629296600818634,0.629296600818634,0.595004141330719,0.6832981705665588,0.6164082884788513,25
2.5,0.55,0.6326333284378052,0.6326333284378052,0.5915822982788086,0.6953980326652527,0.6201550364494324,25
2.75,0.55,0.6347384452819824,0.6347384452819824,0.5905784964561462,0.7015944719314575,0.6226140260696411,25
3.0,0.55,0.6363819241523743,0.6363819241523743,0.5904592275619507,0.7058377265930176,0.6242223381996155,25
3.25,0.55,0.6367464661598206,0.6367464661598206,0.5903268456459045,0.7070629596710205,0.6246893405914307,25
3.5,0.55,0.6368973255157471,0.6368973255157471,0.5899946093559265,0.707883358001709,0.62491375207901,25
3.75,0.55,0.637254536151886,0.637254536151886,0.5902103781700134,0.7084149718284607,0.6252930760383606,25
4.0,0.55,0.6375288963317871,0.6375288963317871,0.5903259515762329,0.7089612483978271,0.6256290078163147,25
4.25,0.55,0.6377891898155212,0.6377891898155212,0.5904025435447693,0.7095556855201721,0.6259216070175171,25
4.5,0.55,0.6378262639045715,0.6378262639045715,0.5902935862541199,0.7098118662834167,0.6259384155273438,25
4.75,0.55,0.6378262639045715,0.6378262639045715,0.5902935862541199,0.7098118662834167,0.6259384155273438,25
5.0,0.55,0.6378969550132751,0.6378969550132751,0.5903229117393494,0.7099437117576599,0.6259899735450745,25
0.0,0.6,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.6,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.6,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.6,0.6088430285453796,0.6088430285453796,0.6746677756309509,0.5618853569030762,0.5975341796875,25
1.0,0.6,0.6102268695831299,0.6102268695831299,0.6735072731971741,0.5657163262367249,0.5985548496246338,25
1.25,0.6,0.6145930290222168,0.6145930290222168,0.6679490208625793,0.5790610313415527,0.6023459434509277,25
1.5,0.6,0.6181742548942566,0.6181742548942566,0.6534733772277832,0.5983983278274536,0.6055310368537903,25
1.75,0.6,0.6243053078651428,0.6243053078651428,0.6363153457641602,0.6262547969818115,0.6112096309661865,25
2.0,0.6,0.6283828020095825,0.6283828020095825,0.6239950060844421,0.6463590264320374,0.6151769757270813,25
2.25,0.6,0.6294430494308472,0.6294430494308472,0.6161971688270569,0.6572340726852417,0.6168941259384155,25
2.5,0.6,0.6315649747848511,0.6315649747848511,0.6137963533401489,0.6645791530609131,0.6193227767944336,25
2.75,0.6,0.6330019235610962,0.6330019235610962,0.6131739020347595,0.6681723594665527,0.6209912300109863,25
3.0,0.6,0.6338171362876892,0.6338171362876892,0.612942099571228,0.6704034209251404,0.6216825246810913,25
3.25,0.6,0.634187638759613,0.634187638759613,0.6129355430603027,0.6712288856506348,0.6221027374267578,25
3.5,0.6,0.6343844532966614,0.6343844532966614,0.6128143072128296,0.6718002557754517,0.6223222613334656,25
3.75,0.6,0.6346255540847778,0.6346255540847778,0.6129534244537354,0.6721811890602112,0.6226223111152649,25
4.0,0.6,0.6348384618759155,0.6348384618759155,0.613047182559967,0.6725956201553345,0.6228770613670349,25
4.25,0.6,0.6350697875022888,0.6350697875022888,0.6131647825241089,0.6730393171310425,0.6231316328048706,25
4.5,0.6,0.6350261569023132,0.6350261569023132,0.6129807829856873,0.6731448173522949,0.6230958700180054,25
4.75,0.6,0.6350261569023132,0.6350261569023132,0.6129807829856873,0.6731448173522949,0.6230958700180054,25
5.0,0.6,0.6349959969520569,0.6349959969520569,0.612936794757843,0.6731448173522949,0.6230506896972656,25
0.0,0.65,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.65,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.65,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.65,0.6087087988853455,0.6087087988853455,0.674597442150116,0.5616743564605713,0.5974157452583313,25
1.0,0.65,0.6099396347999573,0.6099396347999573,0.6735910177230835,0.5650218725204468,0.5983351469039917,25
1.25,0.65,0.6134676337242126,0.6134676337242126,0.6689466238021851,0.5757780075073242,0.6015598773956299,25
1.5,0.65,0.6175658106803894,0.6175658106803894,0.6591331362724304,0.5917222499847412,0.6055150032043457,25
1.75,0.65,0.6232091188430786,0.6232091188430786,0.6479216814041138,0.6124923229217529,0.6107737421989441,25
2.0,0.65,0.6274660229682922,0.6274660229682922,0.6414241790771484,0.6264792084693909,0.6149078011512756,25
2.25,0.65,0.6286733150482178,0.6286733150482178,0.636359453201294,0.6337652802467346,0.6166704893112183,25
2.5,0.65,0.6298794150352478,0.6298794150352478,0.6346105933189392,0.6381136775016785,0.6182012557983398,25
2.75,0.65,0.6309564113616943,0.6309564113616943,0.6343512535095215,0.6404678225517273,0.6194717288017273,25
3.0,0.65,0.6312464475631714,0.6312464475631714,0.6341320872306824,0.6413447856903076,0.6198189854621887,25
3.25,0.65,0.6315740942955017,0.6315740942955017,0.6342450380325317,0.6418688297271729,0.620238721370697,25
3.5,0.65,0.6316954493522644,0.6316954493522644,0.6341927647590637,0.6421765089035034,0.620354175567627,25
3.75,0.65,0.6316954493522644,0.6316954493522644,0.6341927647590637,0.6421765089035034,0.620354175567627,25
4.0,0.65,0.6318184733390808,0.6318184733390808,0.6342103481292725,0.6424590349197388,0.6205167174339294,25
4.25,0.65,0.6320690512657166,0.6320690512657166,0.6343321204185486,0.6429027915000916,0.6207839846611023,25
4.5,0.65,0.6320937275886536,0.6320937275886536,0.6342841982841492,0.6430082321166992,0.6208415627479553,25
4.75,0.65,0.6320937275886536,0.6320937275886536,0.6342841982841492,0.6430082321166992,0.6208415627479553,25
5.0,0.65,0.6320937275886536,0.6320937275886536,0.6342841982841492,0.6430082321166992,0.6208415627479553,25
0.0,0.7,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.7,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.7,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.7,0.6087712049484253,0.6087712049484253,0.6747429966926575,0.5616743564605713,0.5976176261901855,25
1.0,0.7,0.6100093126296997,0.6100093126296997,0.6740220785140991,0.5648108720779419,0.5986703634262085,25
1.25,0.7,0.6125447750091553,0.6125447750091553,0.6702113747596741,0.5729324221611023,0.6009327173233032,25
1.5,0.7,0.6157186627388,0.6157186627388,0.6637616753578186,0.5839230418205261,0.6039035320281982,25
1.75,0.7,0.6211053729057312,0.6211053729057312,0.6581311821937561,0.59837406873703,0.6089898347854614,25
2.0,0.7,0.6232280135154724,0.6232280135154724,0.6531031131744385,0.6064140200614929,0.6112173199653625,25
2.25,0.7,0.6242467761039734,0.6242467761039734,0.6505290865898132,0.610686182975769,0.612448513507843,25
2.5,0.7,0.6251044273376465,0.6251044273376465,0.6498961448669434,0.612797200679779,0.6135124564170837,25
2.75,0.7,0.6257657408714294,0.6257657408714294,0.6499233841896057,0.6140357851982117,0.6143037676811218,25
3.0,0.7,0.6259521842002869,0.6259521842002869,0.6498532891273499,0.614469051361084,0.6144863367080688,25
3.25,0.7,0.6261456608772278,0.6261456608772278,0.649928629398346,0.6147252321243286,0.614704966545105,25
3.5,0.7,0.6261795163154602,0.6261795163154602,0.6498583555221558,0.6148570775985718,0.6147657632827759,25
3.75,0.7,0.6261795163154602,0.6261795163154602,0.6498583555221558,0.6148570775985718,0.6147657632827759,25
4.0,0.7,0.6261795163154602,0.6261795163154602,0.6498583555221558,0.6148570775985718,0.6147657632827759,25
4.25,0.7,0.6263918876647949,0.6263918876647949,0.6499500274658203,0.6151835918426514,0.6149842143058777,25
4.5,0.7,0.6263642907142639,0.6263642907142639,0.6499031186103821,0.6151835918426514,0.6149357557296753,25
4.75,0.7,0.6263642907142639,0.6263642907142639,0.6499031186103821,0.6151835918426514,0.6149357557296753,25
5.0,0.7,0.6263642907142639,0.6263642907142639,0.6499031186103821,0.6151835918426514,0.6149357557296753,25
0.0,0.75,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.75,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.75,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.75,0.6087997555732727,0.6087997555732727,0.674796998500824,0.5616743564605713,0.5977186560630798,25
1.0,0.75,0.6098229885101318,0.6098229885101318,0.674304723739624,0.5640976428985596,0.5987024903297424,25
1.25,0.75,0.6114621758460999,0.6114621758460999,0.6721929907798767,0.5690935254096985,0.6003516912460327,25
1.5,0.75,0.614611029624939,0.614611029624939,0.6692257523536682,0.5770781636238098,0.6035169363021851,25
1.75,0.75,0.6173709034919739,0.6173709034919739,0.6669138073921204,0.5837777256965637,0.6061702966690063,25
2.0,0.75,0.619033694267273,0.619033694267273,0.6649633646011353,0.5882704854011536,0.6078206896781921,25
2.25,0.75,0.6193722486495972,0.6193722486495972,0.6634953022003174,0.5901562571525574,0.6081566214561462,25
2.5,0.75,0.6196295022964478,0.6196295022964478,0.6630289554595947,0.5910307168960571,0.6084901690483093,25
2.75,0.75,0.6199698448181152,0.6199698448181152,0.6631168723106384,0.5915681719779968,0.6088939309120178,25
3.0,0.75,0.6200447678565979,0.6200447678565979,0.6631093621253967,0.591718852519989,0.6089576482772827,25
3.25,0.75,0.6200447678565979,0.6200447678565979,0.6631093621253967,0.591718852519989,0.6089576482772827,25
3.5,0.75,0.6200724244117737,0.6200724244117737,0.663021445274353,0.591850757598877,0.6090213060379028,25
3.75,0.75,0.6200724244117737,0.6200724244117737,0.663021445274353,0.591850757598877,0.6090213060379028,25
4.0,0.75,0.6200724244117737,0.6200724244117737,0.663021445274353,0.591850757598877,0.6090213060379028,25
4.25,0.75,0.620188295841217,0.620188295841217,0.6630967855453491,0.5920014381408691,0.6091345548629761,25
4.5,0.75,0.620188295841217,0.620188295841217,0.6630967855453491,0.5920014381408691,0.6091345548629761,25
4.75,0.75,0.620188295841217,0.620188295841217,0.6630967855453491,0.5920014381408691,0.6091345548629761,25
5.0,0.75,0.620188295841217,0.620188295841217,0.6630967855453491,0.5920014381408691,0.6091345548629761,25
0.0,0.8,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.8,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.8,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.8,0.6089881062507629,0.6089881062507629,0.6751435995101929,0.5616743564605713,0.5978701710700989,25
1.0,0.8,0.6097629070281982,0.6097629070281982,0.6750745177268982,0.5632420182228088,0.5987175107002258,25
1.25,0.8,0.6109179854393005,0.6109179854393005,0.6744273900985718,0.5659105181694031,0.5998149514198303,25
1.5,0.8,0.6120970845222473,0.6120970845222473,0.6736409664154053,0.5686682462692261,0.6008554697036743,25
1.75,0.8,0.6139451861381531,0.6139451861381531,0.673658549785614,0.5719206929206848,0.6027259826660156,25
2.0,0.8,0.6145727634429932,0.6145727634429932,0.6732566952705383,0.5732932686805725,0.6034899950027466,25
2.25,0.8,0.6145948171615601,0.6145948171615601,0.6725635528564453,0.5739462971687317,0.6035532355308533,25
2.5,0.8,0.6147823333740234,0.6147823333740234,0.6724270582199097,0.5743460655212402,0.6038019061088562,25
2.75,0.8,0.6147282123565674,0.6147282123565674,0.6722863912582397,0.5743460655212402,0.603751540184021,25
3.0,0.8,0.6147282123565674,0.6147282123565674,0.6722863912582397,0.5743460655212402,0.603751540184021,25
3.25,0.8,0.6147282123565674,0.6147282123565674,0.6722863912582397,0.5743460655212402,0.603751540184021,25
3.5,0.8,0.6146679520606995,0.6146679520606995,0.6721733808517456,0.5743460655212402,0.6037012338638306,25
3.75,0.8,0.6146679520606995,0.6146679520606995,0.6721733808517456,0.5743460655212402,0.6037012338638306,25
4.0,0.8,0.6146679520606995,0.6146679520606995,0.6721733808517456,0.5743460655212402,0.6037012338638306,25
4.25,0.8,0.6146679520606995,0.6146679520606995,0.6721733808517456,0.5743460655212402,0.6037012338638306,25
4.5,0.8,0.6146679520606995,0.6146679520606995,0.6721733808517456,0.5743460655212402,0.6037012338638306,25
4.75,0.8,0.6146679520606995,0.6146679520606995,0.6721733808517456,0.5743460655212402,0.6037012338638306,25
5.0,0.8,0.6146679520606995,0.6146679520606995,0.6721733808517456,0.5743460655212402,0.6037012338638306,25
0.0,0.85,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.85,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.85,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.85,0.6089511513710022,0.6089511513710022,0.6752477884292603,0.5615236759185791,0.5979032516479492,25
1.0,0.85,0.6090739965438843,0.6090739965438843,0.6750301122665405,0.5619046092033386,0.5980566143989563,25
1.25,0.85,0.6096150279045105,0.6096150279045105,0.6750786900520325,0.5628464221954346,0.5985142588615417,25
1.5,0.85,0.609908938407898,0.609908938407898,0.6749280095100403,0.5634366273880005,0.5988357663154602,25
1.75,0.85,0.6104558706283569,0.6104558706283569,0.6752457022666931,0.5641734004020691,0.5993760228157043,25
2.0,0.85,0.61081862449646,0.61081862449646,0.6753160357475281,0.5647489428520203,0.5997977256774902,25
2.25,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
2.5,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
2.75,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
3.0,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
3.25,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
3.5,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
3.75,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
4.0,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
4.25,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
4.5,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
4.75,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
5.0,0.85,0.6106619834899902,0.6106619834899902,0.6750020980834961,0.5647489428520203,0.5996460914611816,25
0.0,0.9,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.9,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.9,0.6088945865631104,0.6088945865631104,0.6753587126731873,0.561312735080719,0.5979869961738586,25
0.75,0.9,0.6090279221534729,0.6090279221534729,0.6754265427589417,0.5615236759185791,0.5980549454689026,25
1.0,0.9,0.6090695261955261,0.6090695261955261,0.6753461956977844,0.5616555213928223,0.598072350025177,25
1.25,0.9,0.6090215444564819,0.6090215444564819,0.675240695476532,0.5616555213928223,0.5980218052864075,25
1.5,0.9,0.6089867949485779,0.6089867949485779,0.6751653552055359,0.5616555213928223,0.5979712605476379,25
1.75,0.9,0.6090986728668213,0.6090986728668213,0.6752005219459534,0.5618313550949097,0.5980897545814514,25
2.0,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
2.25,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
2.5,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
2.75,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
3.0,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
3.25,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
3.5,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
3.75,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
4.0,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
4.25,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
4.5,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
4.75,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
5.0,0.9,0.6092424988746643,0.6092424988746643,0.675305962562561,0.5620071887969971,0.5982082486152649,25
0.0,0.95,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,0.95,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,0.95,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.75,0.95,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
1.0,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
1.25,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
1.5,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
1.75,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
2.0,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
2.25,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
2.5,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
2.75,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
3.0,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
3.25,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
3.5,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
3.75,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
4.0,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
4.25,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
4.5,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
4.75,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
5.0,0.95,0.6088730096817017,0.6088730096817017,0.6753097772598267,0.561312735080719,0.5979869961738586,25
0.0,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.25,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.5,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
0.75,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
1.0,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
1.25,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
1.5,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
1.75,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
2.0,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
2.25,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
2.5,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
2.75,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
3.0,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
3.25,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
3.5,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
3.75,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
4.0,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
4.25,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
4.5,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
4.75,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25
5.0,1.0,0.6089209318161011,0.6089209318161011,0.6754152178764343,0.561312735080719,0.5980375409126282,25


==> data/temporal_non_qwen_best_layer_wide.csv <==
prefix,k2,k2_low,k2_high,k2_layer,phi4,phi4_low,phi4_high,phi4_layer,llama3,llama3_low,llama3_high,llama3_layer,deepseek,deepseek_low,deepseek_high,deepseek_layer
0,0.6325800268806696,0.6269216856031121,0.6382383681582271,44,0.6010685871847263,0.5953561466823941,0.6067810276870585,22,0.5035632282558281,0.4988649699558107,0.5082614865558456,14,0.5329025633263387,0.5275887043001026,0.5382164223525747,15
32,0.5871842999245035,0.5816323044225014,0.5927362954265056,44,0.5610148986004173,0.5557778994608266,0.5662518977400081,22,0.48305030573741176,0.4783252510248336,0.4877753604499899,14,0.5156432509569104,0.5106115269649064,0.5206749749489145,15
64,0.5925575823208584,0.5868808697167635,0.5982342949249534,44,0.5400596686242133,0.5349653473834611,0.5451539898649654,22,0.4802662177427452,0.4757705902779489,0.4847618452075415,14,0.4961386895893654,0.49161805802108316,0.5006593211576477,15
128,0.6039195340861994,0.5981180175006486,0.6097210506717501,44,0.5430185703926915,0.5379062604272725,0.5481308803581105,22,0.48055356446992825,0.47609800003540714,0.48500912890444936,14,0.49457110932955545,0.4900825993640475,0.4990596192950634,15
192,0.6160354645851327,0.610210060940795,0.6218608682294704,44,0.5770414723726911,0.5720457665460617,0.5820371781993205,22,0.4782318346684193,0.473553773649735,0.4829098956871036,14,0.5163075865418587,0.51094585515053,0.5216693179331874,15
256,0.6331368784566728,0.6269058198556623,0.6393679370576832,44,0.6195889715386709,0.6136993346648796,0.6254786084124622,22,0.4751133143839945,0.470433034502792,0.479793594265197,14,0.5536627803383606,0.547721701075005,0.5596038596017162,15
384,0.6569777997138657,0.6506029313344577,0.6633526680932738,44,0.634732300803953,0.6288907549513681,0.6405738466565379,22,0.47610078762374275,0.4711948526340699,0.4810067226134156,14,0.5855646943023048,0.5789326835963872,0.5921967050082225,15
512,0.6642742302170827,0.6576454874936554,0.6709029729405099,44,0.6551218112975493,0.6489563723335404,0.6612872502615582,22,0.47203851915080886,0.4670873372650682,0.47698970103654953,14,0.5951468790389478,0.5888790206123922,0.6014147374655034,15
768,0.6805085633539044,0.6743642295450687,0.6866528971627401,44,0.6658601422486317,0.659624274156052,0.6720960103412114,22,0.47121445253495875,0.4668420745487618,0.4755868305211557,14,0.6206591093507935,0.6136429211424218,0.6276752975591652,15
1024,0.690363168550439,0.6837937386460464,0.6969325984548316,44,0.6786950655991667,0.6727947669302686,0.6845953642680648,22,0.4696645738111121,0.46536273108581977,0.4739664165364044,14,0.6392803159054132,0.6322316151881233,0.6463290166227031,15


==> data/temporal_qwen_regular_best_per_prefix_layer_wide.csv <==
prefix,qwen06,qwen06_low,qwen06_high,qwen06_layer,qwen17,qwen17_low,qwen17_high,qwen17_layer,qwen4,qwen4_low,qwen4_high,qwen4_layer,qwen8,qwen8_low,qwen8_high,qwen8_layer,qwen14,qwen14_low,qwen14_high,qwen14_layer
0,0.4998986118955279,0.4950295275222342,0.5047676962688216,15,0.5308138191949443,0.525960533471501,0.5356671049183876,15,0.5778226698667364,0.5727021294814713,0.5829432102520015,23,0.6123783759875822,0.6066640285598204,0.6180927234153439,22,0.6380808482030036,0.6321626599974652,0.643999036408542,25
32,0.4909791579614495,0.4862748822424699,0.49568343368042905,17,0.5125969336063941,0.5076584597142692,0.5175354074985191,17,0.5675250336807849,0.5621056640609896,0.5729444033005802,22,0.592378012914016,0.5865681668594326,0.5981878589685995,22,0.5879589909576471,0.5825610439196498,0.5933569379956445,24
64,0.48553086020979436,0.4807146722368823,0.4903470481827064,15,0.5218314073420941,0.5169730478238975,0.5266897668602907,17,0.5581942233202679,0.5529243479000943,0.5634640987404416,22,0.5532693703786493,0.5479445534099374,0.5585941873473612,20,0.5809051892963868,0.5755998203738202,0.5862105582189534,25
128,0.48701220763571085,0.4826650930481028,0.4913593222233189,18,0.5268518080956528,0.5218514708821179,0.5318521453091877,17,0.562766123630084,0.5574903888080324,0.5680418584521357,21,0.5757545089266246,0.5706089966782987,0.5809000211749505,22,0.605062018499288,0.5992231653951592,0.6109008716034168,25
192,0.49091895820173936,0.48619965290654155,0.4956382634969372,15,0.5385971356335758,0.5334573222808323,0.5437369489863193,17,0.5931888277779716,0.5875116003824674,0.5988660551734757,22,0.6036735647602712,0.5981901428697328,0.6091569866508096,22,0.6352554887565102,0.6295213676643158,0.6409896098487046,25
256,0.49402588003575415,0.4890748987832078,0.4989768612883005,15,0.5528508806534506,0.5471015722291244,0.5586001890777768,15,0.6185879643086841,0.6127282956679927,0.6244476329493756,21,0.6264845269806648,0.6202670849645913,0.6327019689967384,22,0.6702736278745949,0.6641560710548848,0.6763911846943049,26
384,0.48810444033612754,0.4836526917030275,0.4925561889692276,17,0.5608088024880548,0.5550868672825231,0.5665307376935864,15,0.6454678590246831,0.6395887313360707,0.6513469867132954,23,0.6612881117805203,0.6549241388709742,0.6676520846900663,22,0.6889665586356604,0.6825185659141707,0.69541455135715,25
512,0.48990010645753623,0.4851302513660977,0.49466996154897475,17,0.5813430307300541,0.575303396120905,0.5873826653392032,17,0.6625515700006076,0.6564601221777869,0.6686430178234283,21,0.6779045007303207,0.6719819743608132,0.6838270270998282,22,0.6961006053269962,0.6898474876214783,0.7023537230325142,25
768,0.4939297960323428,0.48895152131184644,0.4989080707528392,15,0.5825026560578402,0.5765406935088776,0.5884646186068029,16,0.6730241018584041,0.6666369363212706,0.6794112673955376,22,0.7087784290908146,0.7028788947235516,0.7146779634580775,22,0.7128820789706736,0.7069701100944992,0.718794047846848,25
1024,0.4917714683133574,0.48703879438149644,0.4965041422452183,17,0.5884302962319984,0.5823139968696137,0.594546595594383,15,0.6915190022101805,0.6849060436641631,0.6981319607561979,22,0.7186938394944683,0.7124390657999241,0.7249486131890125,22,0.7316746743806241,0.7256872219864184,0.7376621267748297,26

